Estimation of the tail index of Pareto-type distributions using regularisation

In this paper, we introduce reduced-bias estimators for the estimation of the tail index of a Pareto-type distribution. This is achieved through the use of a regularised weighted least squares with an exponential regression model for log-spacings of top order statistics. The asymptotic properties of the proposed estimators are investigated analytically and found to be asymptotically unbiased, consistent and normally distributed. Also, the finite sample behaviour of the estimators are studied through a simulations theory. The proposed estimators were found to yield low bias and MSE. In addition, the proposed estimators are illustrated through the estimation of the tail index of the underlying distribution of claims from the insurance industry.

==> CTT.txt <==
@article{paulauskas2017class,
  title={A class of new tail index estimators},
  author={Paulauskas, Vygantas and Vai{\v{c}}iulis, Marijus},
  journal={Annals of the Institute of Statistical Mathematics},
  volume={69},
  number={2},
  pages={461--487},
  year={2017},
  publisher={Springer}
}

@article{paulauskas2013improvement,
  title={On an improvement of Hill and some other estimators},
  author={Paulauskas, Vygantas and Vai{\v{c}}iulis, Marijus},
  journal={Lithuanian Mathematical Journal},
  volume={53},
  number={3},
  pages={336--355},
  year={2013},
  publisher={Springer}
}

@article{resnick1997smoothing,
  title={Smoothing the Hill estimator},
  author={Resnick, Sidney and St{\u{a}}ric{\u{a}}, C{\u{a}}t{\u{a}}lin},
  journal={Advances in Applied Probability},
  volume={29},
  number={1},
  pages={271--293},
  year={1997},
  publisher={Cambridge University Press}
}

@article{beirlant1996excess,
  title={Excess functions and estimation of the extreme-value index},
  author={Beirlant, Jan and Vynckier, Petra and Teugels, Jozef L},
  journal={Bernoulli},
  pages={293--318},
  year={1996},
  publisher={JSTOR}
}

@article{beran2014harmonic,
  title={The harmonic moment tail index estimator: asymptotic distribution and robustness},
  author={Beran, Jan and Schell, Dieter and Stehl{\'\i}k, Milan},
  journal={Annals of the Institute of Statistical Mathematics},
  volume={66},
  number={1},
  pages={193--220},
  year={2014},
  publisher={Springer}
}

@article{brilhante2013simple,
  title={A simple generalisation of the Hill estimator},
  author={Brilhante, M F{\'a}tima and Gomes, M Ivette and Pestana, Dinis},
  journal={Computational Statistics \& Data Analysis},
  volume={57},
  number={1},
  pages={518--535},
  year={2013},
  publisher={Elsevier}
}

@article{csorgo1985kernel,
  title={Kernel estimates of the tail index of a distribution},
  author={Csorgo, Sandor and Deheuvels, Paul and Mason, David},
  journal={The Annals of Statistics},
  pages={1050--1077},
  year={1985},
  publisher={JSTOR}
}

@article{danielsson1996method,
  title={The method of moments ratio estimator for the tail shape parameter},
  author={Danielsson, Jon and Jansen, Dennis W and De vries, Casper G},
  journal={Communications in Statistics-Theory and Methods},
  volume={25},
  number={4},
  pages={711--720},
  year={1996},
  publisher={Taylor \& Francis}

@article{alves2001location,
  title={A location invariant Hill-type estimator},
  author={Alves, MI Fraga},
  journal={Extremes},
  volume={4},
  number={3},
  pages={199--217},
  year={2001},
  publisher={Springer}
}

==> Newcite.txt <==
@incollection{caeiro2014semi,
  title={A semi-parametric estimator of a shape second-order parameter},
  author={Caeiro, Frederico and Gomes, M Ivette},
  booktitle={New advances in statistical modeling and applications},
  pages={137--144},
  year={2014},
  publisher={Springer}
}

==> paper Two/CTT.txt <==
@article{paulauskas2017class,
  title={A class of new tail index estimators},
  author={Paulauskas, Vygantas and Vai{\v{c}}iulis, Marijus},
  journal={Annals of the Institute of Statistical Mathematics},
  volume={69},
  number={2},
  pages={461--487},
  year={2017},
  publisher={Springer}
}

@article{paulauskas2013improvement,
  title={On an improvement of Hill and some other estimators},
  author={Paulauskas, Vygantas and Vai{\v{c}}iulis, Marijus},
  journal={Lithuanian Mathematical Journal},
  volume={53},
  number={3},
  pages={336--355},
  year={2013},
  publisher={Springer}
}

@article{resnick1997smoothing,
  title={Smoothing the Hill estimator},
  author={Resnick, Sidney and St{\u{a}}ric{\u{a}}, C{\u{a}}t{\u{a}}lin},
  journal={Advances in Applied Probability},
  volume={29},
  number={1},
  pages={271--293},
  year={1997},
  publisher={Cambridge University Press}
}

@article{beirlant1996excess,
  title={Excess functions and estimation of the extreme-value index},
  author={Beirlant, Jan and Vynckier, Petra and Teugels, Jozef L},
  journal={Bernoulli},
  pages={293--318},
  year={1996},
  publisher={JSTOR}
}

@article{beran2014harmonic,
  title={The harmonic moment tail index estimator: asymptotic distribution and robustness},
  author={Beran, Jan and Schell, Dieter and Stehl{\'\i}k, Milan},
  journal={Annals of the Institute of Statistical Mathematics},
  volume={66},
  number={1},
  pages={193--220},
  year={2014},
  publisher={Springer}
}

@article{brilhante2013simple,
  title={A simple generalisation of the Hill estimator},
  author={Brilhante, M F{\'a}tima and Gomes, M Ivette and Pestana, Dinis},
  journal={Computational Statistics \& Data Analysis},
  volume={57},
  number={1},
  pages={518--535},
  year={2013},
  publisher={Elsevier}
}

@article{csorgo1985kernel,
  title={Kernel estimates of the tail index of a distribution},
  author={Csorgo, Sandor and Deheuvels, Paul and Mason, David},
  journal={The Annals of Statistics},
  pages={1050--1077},
  year={1985},
  publisher={JSTOR}
}

@article{danielsson1996method,
  title={The method of moments ratio estimator for the tail shape parameter},
  author={Danielsson, Jon and Jansen, Dennis W and De vries, Casper G},
  journal={Communications in Statistics-Theory and Methods},
  volume={25},
  number={4},
  pages={711--720},
  year={1996},
  publisher={Taylor \& Francis}

@article{alves2001location,
  title={A location invariant Hill-type estimator},
  author={Alves, MI Fraga},
  journal={Extremes},
  volume={4},
  number={3},
  pages={199--217},
  year={2001},
  publisher={Springer}
}

==> paper Two/Newcite.txt <==
@incollection{caeiro2014semi,
  title={A semi-parametric estimator of a shape second-order parameter},
  author={Caeiro, Frederico and Gomes, M Ivette},
  booktitle={New advances in statistical modeling and applications},
  pages={137--144},
  year={2014},
  publisher={Springer}
}
